Experimental evaluation of architectural software performance design patterns in microservices

Microservice architectures and design patterns enhance the development of large-scale applications by promoting flexibility. Industrial practitioners perceive the importance of applying architectural patterns but they struggle to quantify their impact on system quality requirements. Our research aims to quantify the effect of design patterns on system performance metrics, e.g., service latency and resource utilization, even more so when the patterns operate in real-world environments subject to heterogeneous workloads. We built a cloud infrastructure to host a well-established benchmark system that represents our test bed, complemented by the implementation of three design patterns: Gateway Aggregation, Gateway Offloading, Pipe and Filters. Real performance measurements are collected and compared with model-based predictions that we derived as part of our previous research, thus further consolidating the actual impact of these patterns. Our results demonstrate that, despite the difficulty to parameterize our benchmark system, model-based predictions are in line with real experimentation, since the performance behaviors of patterns, e.g., bottleneck switches, are mostly preserved. In summary, this is the first work that experimentally demonstrates the performance behavior of microservices-based architectural patterns. Results highlight the complexity of evaluating the performance of design patterns and emphasize the need for complementing theoretical models with empirical data.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


